S-SGD: Symmetrical Stochastic Gradient Descent with Weight Noise Injection for Reaching Flat Minima

The stochastic gradient descent (SGD) method is most widely used for deep neural network (DNN) training. However, the method does not always converge to a flat minimum of the loss surface that can demonstrate high generalization capability. Weight noise injection has been extensively studied for finding flat minima using the SGD method. We devise a new weight-noise injection-based SGD method that adds symmetrical noises to the DNN weights. The training with symmetrical noise evaluates the loss surface at two adjacent points, by which convergence to sharp minima can be avoided. Fixed-magnitude symmetric noises are added to minimize training instability. The proposed method is compared with the conventional SGD method and previous weight-noise injection algorithms using convolutional neural networks for image classification. Particularly, performance improvements in large batch training are demonstrated. This method shows superior performance compared with conventional SGD and weight-noise injection methods regardless of the batch-size and learning rate scheduling algorithms.

==> data.txt <==
1	30.33000231	13.37110996
2	30.29000163	13.15999627
3	30.27999997	13.13999891
4	30.26999831	12.99555302
5	30.30999899	12.98444271
6	30.34999967	12.85777688
7	30.29999733	12.93110847
8	30.34999967	12.74666786
9	30.36999702	12.73555756
10	30.400002	12.48444319
11	30.400002	12.54666448
12	30.37999868	12.54000068
13	30.41000366	12.54000068
14	30.4700017	12.27777004
15	30.4700017	12.24222183
16	30.4700017	12.27999926
17	30.43999672	12.21777797
18	30.50999641	12.16666698
19	30.51999807	12.08444238
20	30.57999611	11.74889207
21	30.6400001	11.96888685
22	30.7000041	11.54666543
23	30.72000146	11.86444759
24	30.75000048	11.53554916
25	30.7199955	11.61110997
26	30.79000115	11.53777838
27	30.84000349	11.30445004
28	30.84999919	11.19110584
29	30.98999858	11.0933423
30	30.98000288	11.0288918
31	30.9499979	11.03999615
32	31.09999895	10.75777411
33	31.19000196	10.57111025
34	31.25	10.59777737
35	31.23999834	10.3333354
36	31.13000393	10.31110287
37	31.05999827	10.09555459
38	31.05999827	9.859997034
39	31.06000423	9.8711133
40	31.0100019	9.64667201
41	31.00000024	9.484440088
42	30.91999888	9.148895741
43	30.88999987	8.788883686
44	31.0199976	8.757781982
45	31.13000393	8.791106939
46	31.15999699	8.273339272
47	31.21999502	8.180004358
48	31.29999638	7.944446802
49	31.41000271	8.186656237
50	31.65999651	8.124446869
51	31.83000088	8.266669512
52	32.37999678	8.953338861
53	33.16999674	10.01999974
54	34.93000269	12.97777891
55	67.77999997	62.388888
56	43.19000244	27.26666927


==> data/data_cifar10.csv <==
Model,Method,1st,2nd,3rd,4th,5th
ResNet20 ,SGD,0.9195,0.9226,0.923,0.921,0.9206
ResNet20 ,S-SGD (0.5),0.9292,0.9258,0.9237,0.9259,0.9242
ResNet20 ,S-SGD (0.4),0.9222,0.9235,0.9245,0.9262,0.9222
ResNet56,SGD,0.9277,0.9326,0.9324,0.9265,0.9339
ResNet56,S-SGD (0.5),0.9354,0.9247,0.9344,0.9406,0.94
ResNet56,S-SGD (0.4),0.9393,0.935,0.9343,0.9331,0.9332
VGG6,SGD,0.9259,0.9268,0.9349,0.9275,0.9317
VGG6,S-SGD (0.7),0.9425,0.9421,0.9421,0.9467,0.9415
VGG6,S-SGD (0.9),0.9459,0.9451,0.9427,0.9404,0.9442
VGG16,SGD,0.9244,0.9215,0.9191,0.9215,0.9227
VGG16,S-SGD (0.7),0.9391,0.9378,0.9358,0.9354,0.9377
VGG16,S-SGD (0.9),0.9345,0.9359,0.9345,0.9388,0.935
WideResNet28-2,SGD,0.9418,0.9435,0.9408,    ,
WideResNet28-2,S-SGD (0.5),0.9436,0.946,0.9454,,
WideResNet28-2,S-SGD (0.7),0.9473,0.9434,0.9498,,
WideResNet28-4,SGD,0.9504,0.9513,0.9505,,
WideResNet28-4,S-SGD (0.5),0.9538,0.9505,0.9517,,
WideResNet28-4,S-SGD (0.7),0.9543,0.9529,0.9519,,


==> data/data_cifar100.csv <==
Model,Method,1st,2nd,3rd,4th,5th
ResNet20 ,SGD,0.6843,0.6772,0.6840,0.6759,0.6787
ResNet20 ,S-SGD (0.5),0.6947,0.6881,0.6936,0.7008,0.6969
ResNet20 ,S-SGD (0.4),0.6995,0.6936,0.6893,0.6914,0.6982
ResNet56,SGD,0.7069,0.6997,0.7094,0.6958,0.6940
ResNet56,S-SGD (0.5),0.7246,0.7261,0.7193,0.7255,0.7138
ResNet56,S-SGD (0.4),0.7212,0.7089,0.7262,0.7227,0.7014
VGG6,SGD,0.7470,0.7476,0.7484,0.7476,0.7498
VGG6,S-SGD (0.7),0.7600,0.7540,0.7532,0.7561,0.7572
VGG6,S-SGD (0.9),0.7561,0.7609,0.7566,0.7607,0.7560
VGG16,SGD,0.7284,0.7268,0.7264,0.7267,0.7255
VGG16,S-SGD (0.7),0.7321,0.7305,0.7356,0.7337,0.7337
VGG16,S-SGD (0.9),0.7325,0.7307,0.7309,0.7314,0.7301
WideResNet28-2,SGD,0.7481,.,.,,
WideResNet28-2,S-SGD (0.5),0.7543,.,.,,
WideResNet28-2,S-SGD (0.7),0.7555,.,.,,
WideResNet28-4,SGD,0.7712,.,.,,
WideResNet28-4,S-SGD (0.5),0.7766,.,.,,
WideResNet28-4,S-SGD (0.7),0.7757,.,.,,



==> data/ptb_large_plot.csv <==
0.0,	78.728,	78.728,	78.728
0.1,	86.678,	78.550,	78.236
0.2,	86.088,	78.504,	78.024
0.3,	84.642,	77.843,	77.826
0.4,	82.793,	77.362,	77.924
0.5,	84.594,	76.844,	77.097
0.6,	77.831,	76.838,	76.910
0.7,	79.095,	75.871,	76.323
0.8,	74.466,	75.528,	75.964
0.9,	73.950,	75.296,	75.706
1.0,	73.826,	75.233,	75.527
1.1,	74.080,	75.666,	75.505
1.2,	74.598,	77.049,	76.161
1.3,	75.252,	76.753,	76.019
1.4,	76.797,	77.080,	76.893


==> data/ptb_small_plot.csv <==
0.0,	88.525,	88.525,	88.525
0.1,	91.082,	89.109,	88.486
0.2,	89.767,	88.924,	88.240
0.3,	88.912,	88.051,	87.937
0.4,	87.968,	87.186,	87.522
0.5,	86.421,	86.363,	87.070
0.6,	85.562,	85.512,	86.848
0.7,	84.856,	85.836,	86.605
0.8,	86.039,	86.642,	87.281
0.9,	87.474,	87.487,	87.012
1.0,	88.947,	89.003,	87.816

==> data/train_loss.txt <==
1	1.10E+02
2	6.06E+01
3	5.21E+01
4	4.80E+01
5	4.55E+01
6	4.39E+01
7	4.26E+01
8	4.18E+01
9	4.11E+01
10	4.05E+01
11	4.00E+01
12	3.97E+01
13	3.93E+01
14	3.90E+01
15	3.87E+01
16	3.85E+01
17	3.82E+01
18	3.80E+01
19	3.78E+01
20	3.77E+01
21	3.74E+01
22	3.73E+01
23	3.72E+01
24	3.71E+01
25	3.69E+01
26	3.67E+01
27	3.66E+01
28	3.65E+01
29	3.64E+01
30	3.63E+01
31	3.62E+01
32	3.61E+01
33	3.60E+01
34	3.59E+01
35	3.58E+01
36	3.57E+01
37	3.55E+01
38	3.55E+01
39	3.54E+01
40	3.53E+01
41	3.52E+01
42	3.52E+01
43	3.51E+01
44	3.50E+01
45	3.50E+01
46	3.49E+01
47	3.47E+01
48	3.47E+01
49	3.46E+01
50	3.46E+01
51	3.45E+01
52	3.46E+01
53	3.44E+01
54	3.45E+01
55	3.43E+01
56	3.42E+01
57	3.41E+01
58	3.41E+01
59	3.41E+01
60	3.40E+01
61	3.39E+01
62	3.40E+01
63	3.38E+01
64	3.39E+01
65	3.39E+01
66	3.10E+01
67	2.97E+01
68	2.91E+01
69	2.86E+01


==> data/train_loss_sssgd.txt <==
1	1.62E+02
3	8.43E+01
5	6.93E+01
7	6.15E+01
9	5.64E+01
11	5.25E+01
13	4.98E+01
15	4.75E+01
17	4.56E+01
19	4.39E+01
21	4.25E+01
23	4.13E+01
25	4.01E+01
27	3.93E+01
29	3.83E+01
31	3.75E+01
33	3.68E+01
35	3.60E+01
37	3.54E+01
39	3.49E+01
41	3.43E+01
43	3.38E+01
45	3.33E+01
47	3.30E+01
49	3.25E+01
51	3.21E+01
53	3.17E+01
55	3.13E+01
57	3.11E+01
59	3.08E+01
61	3.04E+01
63	3.02E+01
65	2.99E+01
67	2.95E+01
69	2.93E+01
71	2.91E+01
73	2.88E+01
75	2.86E+01
77	2.83E+01
79	2.81E+01
81	2.79E+01
83	2.77E+01
85	2.75E+01
87	2.73E+01
89	2.72E+01
91	2.69E+01
93	2.53E+01
95	2.41E+01
97	2.36E+01
99	2.32E+01
101	2.30E+01
103	2.28E+01
105	2.27E+01
107	2.25E+01
109	2.23E+01
111	2.22E+01
113	2.21E+01
115	2.20E+01
117	2.20E+01
119	2.18E+01
121	2.17E+01
123	2.16E+01
125	2.16E+01
127	2.15E+01
129	2.15E+01
131	2.14E+01
133	2.13E+01
135	2.13E+01
137	2.12E+01
139	2.12E+01
141	2.11E+01
143	2.10E+01
145	2.10E+01


==> data/valid_cer.txt <==
1	3.43E+00
2	2.37E-01
3	2.00E-01
4	1.80E-01
5	1.68E-01
6	1.60E-01
7	1.56E-01
8	1.46E-01
9	1.49E-01
10	1.45E-01
11	1.37E-01
12	1.38E-01
13	1.34E-01
14	1.40E-01
15	1.35E-01
16	1.31E-01
17	1.34E-01
18	1.31E-01
19	1.29E-01
20	1.31E-01
21	1.29E-01
22	1.24E-01
23	1.24E-01
24	1.25E-01
25	1.25E-01
26	1.25E-01
27	1.21E-01
28	1.27E-01
29	1.23E-01
30	1.25E-01
31	1.23E-01
32	1.20E-01
33	1.19E-01
34	1.20E-01
35	1.22E-01
36	1.19E-01
37	1.20E-01
38	1.19E-01
39	1.16E-01
40	1.17E-01
41	1.18E-01
42	1.18E-01
43	1.19E-01
44	1.15E-01
45	1.16E-01
46	1.16E-01
47	1.16E-01
48	1.16E-01
49	1.16E-01
50	1.18E-01
51	1.17E-01
52	1.15E-01
53	1.13E-01
54	1.18E-01
55	1.14E-01
56	1.18E-01
57	1.16E-01
58	1.12E-01
59	1.15E-01
60	1.14E-01
61	1.12E-01
62	1.13E-01
63	1.13E-01
64	1.15E-01
65	1.16E-01
66	1.15E-01
67	1.01E-01
68	1.00E-01
69	1.01E-01


==> data/valid_cer_sssgd.txt <==
1	2.52E+00
3	2.98E-01
5	2.16E-01
7	1.88E-01
9	1.75E-01
11	1.54E-01
13	1.47E-01
15	1.41E-01
17	1.37E-01
19	1.33E-01
21	1.28E-01
23	1.22E-01
25	1.27E-01
27	1.22E-01
29	1.18E-01
31	1.16E-01
33	1.12E-01
35	1.14E-01
37	1.08E-01
39	1.10E-01
41	1.12E-01
43	1.08E-01
45	1.06E-01
47	1.06E-01
49	1.07E-01
51	1.04E-01
53	1.06E-01
55	1.01E-01
57	1.02E-01
59	1.02E-01
61	9.71E-02
63	1.00E-01
65	1.01E-01
67	9.88E-02
69	1.00E-01
71	9.55E-02
73	9.73E-02
75	9.71E-02
77	9.41E-02
79	9.67E-02
81	9.58E-02
83	9.62E-02
85	9.51E-02
87	9.47E-02
89	9.64E-02
91	9.62E-02
93	9.42E-02
95	8.85E-02
97	8.82E-02
99	8.71E-02
101	8.71E-02
103	8.67E-02
105	8.61E-02
107	8.65E-02
109	8.58E-02
111	8.61E-02
113	8.57E-02
115	8.56E-02
117	8.56E-02
119	8.54E-02
121	8.49E-02
123	8.46E-02
125	8.53E-02
127	8.55E-02
129	8.52E-02
131	8.41E-02
133	8.44E-02
135	8.50E-02
137	8.42E-02
139	8.49E-02
141	8.44E-02
143	8.53E-02
145	8.47E-02

